Are Group Acknowledgements Worth Anything in IEEE 802.15.4 DSME: A Comparative Analysis

For data collection scenarios in the Industrial Internet of Things, wireless communication provides a cost-effective and easy-to-deploy alternative to wired networks. The main focus lies on energy efficiency and reliability, as many devices are battery operated. IEEE 802.15.4 DSME enhances reliability by acknowledging each packet individually, imposing an overhead for each transmitted packet, and increasing energy consumption. In networks with little interference, it may be beneficial to aggregate the acknowledgments for multiple nodes and broadcast them in a compressed format to all nodes in the neighborhood. The IEEE 802.15.4 2012 standard describes such a group acknowledgment scheme which, however, disappears in later iterations of the standard. This paper compares different group acknowledgment schemes and proposes a novel group acknowledgment scheme with the goal to examine whether group acknowledgments constitute a viable alternative to regular acknowledgments in reliable data-collection scenarios. Our analysis suggests that apart from a few cases, GACKs do not constitute a valid alternative to the direct acknowledgement of data packets.

==> plots/avg/ideal/data_avg.csv <==
,run,ACKPRR:last,BEACONPRR:last,CAPPRR:last,GTSPRR:last,ACKPRR:last_conf,BEACONPRR:last_conf,CAPPRR:last_conf,GTSPRR:last_conf,ACKsinkRcvdPkDelay:mean,BEACONsinkRcvdPkDelay:mean,CAPsinkRcvdPkDelay:mean,GTSsinkRcvdPkDelay:mean,ACKsinkRcvdPkDelay:mean_conf,BEACONsinkRcvdPkDelay:mean_conf,CAPsinkRcvdPkDelay:mean_conf,GTSsinkRcvdPkDelay:mean_conf,ACKsinkRcvdPkDelay:mean_max,BEACONsinkRcvdPkDelay:mean_max,CAPsinkRcvdPkDelay:mean_max,GTSsinkRcvdPkDelay:mean_max,BEACONsinkRcvdPkDelay:mean_median,CAPsinkRcvdPkDelay:mean_median,GTSsinkRcvdPkDelay:mean_median,ACKsinkRcvdPkDelay:mean_min,BEACONsinkRcvdPkDelay:mean_min,CAPsinkRcvdPkDelay:mean_min,GTSsinkRcvdPkDelay:mean_min,BEACONsinkRcvdPkDelay:mean_quartile_high,CAPsinkRcvdPkDelay:mean_quartile_high,GTSsinkRcvdPkDelay:mean_quartile_high,BEACONsinkRcvdPkDelay:mean_quartile_low,CAPsinkRcvdPkDelay:mean_quartile_low,GTSsinkRcvdPkDelay:mean_quartile_low,ACKvec_cfpAckDelay:mean,BEACONvec_cfpAckDelay:mean,CAPvec_cfpAckDelay:mean,GTSvec_cfpAckDelay:mean,ACKvec_cfpAckDelay:mean_conf,BEACONvec_cfpAckDelay:mean_conf,CAPvec_cfpAckDelay:mean_conf,GTSvec_cfpAckDelay:mean_conf
0,0.1,0.222853703703704,0.22184,0.199603333333333,0.218498333333333,0.018467002558912,0.012574743462605,0.011090670632431,0.01294806066403,0.219469469203826,0.207548909498345,0.18679349134444,0.18574239040746,0.014980476869466,0.012490503871112,0.010124129611088,0.011476152595679,1.77334101990566,2.210239752361,0.81869024950169,1.2659448303289,,,0.134034585225375,0.058111212406325,0.05858392303735,0.059071746790653,0.047160041806333,,,0.226876960713576,,,0.094867957971888,0.008664390358092,4.44295785672142,0.17207608859237,0.660239770100229,0.000277067967272,0.178964593182855,0.006731667170014,0.044357436811147
1,0.2,0.495046296296296,0.363015,0.353675,0.408381666666667,0.011256112861446,0.01075079687956,0.010297470735399,0.010772380453485,0.153880340472977,0.194214366292862,0.161442994859343,0.160075159507615,0.009264141657089,0.009961878244125,0.01056549446772,0.010343798906457,0.7255930532908,0.81943073886626,0.83334895535094,0.9429931619623,0.160877964389176,,0.110707919315204,0.051580949243293,0.056128352939107,0.0501722171104,0.04583196737971,0.225879490145839,,0.188518607678088,0.113867934585153,,0.079479998632226,0.012237934507208,4.44900767873816,0.141846369572092,2.90931586378329,0.000498540350904,0.219248376336006,0.008255094854809,1.38171300064365
2,0.3,0.74158125,0.537481666666667,0.521413333333333,0.627565,0.009024151759147,0.011706367753711,0.00904849564198,0.010517223566746,0.127985738379704,0.176201163471676,0.14584723944832,0.122465463070453,0.007822218322481,0.009463311711663,0.009834824989608,0.009263330888455,0.5347152350218,0.82072360389396,0.80229415176001,0.87794245255011,,0.102625553803272,0.083133296174245,0.043203831151497,0.045761853645108,0.044478318447647,0.034458293337001,,0.172538547365625,0.13347707361642,,0.069819082351386,0.05967740264464,0.014893112513072,3.96035710180617,0.150591838129755,1.71024262495192,0.000689497305903,0.162788094813602,0.008651178213237,0.592471095681801
3,0.4,0.914975925925926,0.687981666666667,0.693178333333333,0.900551666666667,0.003903746837637,0.010919015600331,0.007848524824982,0.007354186753304,0.093098000558569,0.150057302148168,0.117966342891438,0.072408912493799,0.004965615304154,0.007964585349366,0.007611590791677,0.004513340744693,0.40056722381659,0.89844292470643,0.62360238655455,0.51074760796985,0.124538121579704,0.082942137047559,,0.037219913464263,0.0364161901811,0.038782099216407,0.022187409006402,0.175233196262202,0.136361585969814,,0.0854181622946,0.061654338851411,,0.016308713958121,3.86680256577192,0.151296204086983,3.09505951508688,0.000631242551327,0.206399093725664,0.007683785065896,2.74633945020554
4,0.5,0.996197777777778,0.838668333333333,0.82345,0.850775,0.000697990163677,0.008610789165148,0.005684706187917,0.011752520968489,0.064943592284795,0.116247681657311,0.10105819841391,0.051912294022388,0.002815694025339,0.005774448352559,0.006023244817957,0.002705156949195,0.22745062481143,0.5525095816794,0.51158768118273,0.27384143373631,,0.074271721761371,0.042184033058826,0.030083450114739,0.03245657394189,0.033170314088376,0.015743723528152,,0.115574069854372,0.058425710353621,,0.055088438317594,0.031618479374682,0.014561393373989,3.6630096285094,0.165115234972901,2.0130298360085,0.000503535524583,0.150701543901198,0.008803885551366,0.968682178390803
5,0.6,0.99929375,0.911096666666667,0.914908333333333,0.824298333333333,0.00039535726202,0.007134730887692,0.003395829845668,0.010928823475054,0.058311049467264,0.090961297362058,0.085380392207214,0.059233384565805,0.001904697335659,0.004417349837955,0.004268213790218,0.003487531291152,0.13595287660251,0.53748500331406,0.35675088485878,0.554459815173082,0.076527501955022,0.06738445536491,0.047646051192294,0.0299681109774,0.027394639998211,0.030195442039687,0.0199654837375,0.105666424173164,0.101914673107917,0.067821931950204,0.057124313179916,0.050946499364905,0.034629446884615,0.014526712057314,3.58721307211271,0.183375146473696,2.21177282826677,0.000494666914514,0.146381132425847,0.010607695299778,1.33179806809811
6,0.7,0.999821428571429,0.944466666666667,0.96447,0.854605,9.02478514771543E-05,0.006631590245183,0.00392577030806,0.011057720606532,0.061250505563179,0.079413551632878,0.069428408600883,0.055537497183324,0.00211701377508,0.00280841958601,0.002839356681549,0.003063245234235,0.14032969653554,0.30250372094357,0.278475355129926,0.493255106134933,0.070881590540402,0.059636374940828,0.04546307333314,0.031148583090745,0.026170458992144,0.028089237734098,0.022213860684003,0.094715370745549,0.080617290897625,0.059751543567066,0.055486301037654,0.045895247098341,0.035716299688389,0.017959357626545,3.53679388467012,0.17608321905553,2.89315387515199,0.001037735014521,0.138780987308989,0.016416907802011,0.994979712296395
7,0.8,0.999357777777778,0.949465,0.975843333333333,0.891175,0.000350715165318,0.008293496357527,0.004522867536795,0.010467122181869,0.067780218735134,0.07677945689533,0.07049252187488,0.062687033284572,0.002202289405453,0.002362497553864,0.004407684222792,0.008648992965777,0.15405100511227,0.24959904987735,1.15983640266265,2.46307698084716,,0.060188046369243,0.046716640301828,0.032314986935552,0.028516405052247,0.03140984912995,0.021826952545319,,0.080159972880114,0.063978840321553,,0.047032842208671,0.037435927078339,0.023404315433178,3.3771173619442,0.210734399381993,3.04650917628174,0.001352686177134,0.144928892172143,0.08202017054095,1.41949130379484
8,0.9,0.999058974358974,0.952996666666667,0.974476666666667,0.89623,0.000508178026742,0.007668156514488,0.006098033645232,0.011311011081304,0.072022182883896,0.075286331689844,0.078466315191848,0.056056020298209,0.002450099219357,0.0023149362127,0.007089406824632,0.002487579136422,0.15804980744294,0.21294171132485,2.03422875035515,0.286332360957568,0.068226005990097,0.065379662933497,,0.037288129692135,0.027775892015859,0.030990900444153,0.022029666726684,0.091496744639058,0.085696059240424,,0.053867532773854,0.050440924945097,,0.024620632307869,3.31484636964797,0.246309938205452,1.5804904653848,0.001294014538842,0.139603492860442,0.108449214901958,0.538689146571152


==> plots/avg/iotlab/data_power.csv <==
,id,ACKpower,GACK-BEACONpower,GACK-CAPpower,GACK-GTSpower,ACKpower_conf,GACK-BEACONpower_conf,GACK-CAPpower_conf,GACK-GTSpower_conf
0,15,0.18021702775605944,0.17679069553662158,0.17916326438399,0.17857617676491283,0.00010064087321420832,0.00018787696974092993,0.00012525484697517575,0.00012129459402379639
1,24,0.18030294864801685,0.1830417590370832,0.1832662365591398,0.18186304518893648,0.00010206248799821127,0.0001267958374881195,0.00011769391640520376,0.00011539192418805189
2,36,0.1777764367314558,0.18143262827225132,0.1805567099000476,0.17977924180880603,0.0001016524929041418,0.00013575574132765333,0.00011417544279448966,0.00012851439796596198
3,39,0.1828471140573057,0.1848351840626731,0.1821648827067669,0.18454107866413422,0.00010313641507908589,0.00012524067471503253,0.00014108014512653755,0.00011485606551495108
4,44,0.17932862379750827,0.1777588001419111,0.17797134048257374,0.178309487424111,9.949814285942217e-05,0.00016204123219540345,0.00010768680732453628,0.00012376769585317748
5,46,0.18077314440237965,0.18012122352668572,0.17865357423142283,0.17932047589616812,9.757043048691516e-05,0.0001044555071832709,0.0001402396056311428,0.00012106276934850668
6,47,0.17794487695556946,0.18085220901126406,0.1835449846707336,0.18024442900727528,0.00010518269787362922,0.00012554648366658316,0.00012786253556532068,0.00012288245804953357
7,48,0.17779653454863875,0.1805346378610647,0.18287514979305955,0.17934611662155708,0.00010131054187950682,0.00012192508061062424,0.00012631779499189255,0.00011528581298536622
8,50,0.17732164008841872,0.17966708162943082,0.18302925292074518,0.17910835222608146,0.00010064585768004841,0.00011965150092330125,0.00012584976586024754,0.00011847683324392454
9,56,0.1769604550043379,0.18310836816783657,0.18494559709733396,0.18125766135521024,0.00015993180048040623,0.00012590530024500501,0.00012304183556746673,0.00011075521166256652


==> plots/best/ideal/data_best.csv <==
,run,ACKPRR:last,BEACONPRR:last,CAPPRR:last,GTSPRR:last,ACKPRR:last_conf,BEACONPRR:last_conf,CAPPRR:last_conf,GTSPRR:last_conf,ACKsinkRcvdPkDelay:mean,BEACONsinkRcvdPkDelay:mean,CAPsinkRcvdPkDelay:mean,GTSsinkRcvdPkDelay:mean,ACKsinkRcvdPkDelay:mean_conf,BEACONsinkRcvdPkDelay:mean_conf,CAPsinkRcvdPkDelay:mean_conf,GTSsinkRcvdPkDelay:mean_conf,ACKvec_cfpAckDelay:mean,BEACONvec_cfpAckDelay:mean,CAPvec_cfpAckDelay:mean,GTSvec_cfpAckDelay:mean,ACKvec_cfpAckDelay:mean_conf,BEACONvec_cfpAckDelay:mean_conf,CAPvec_cfpAckDelay:mean_conf,GTSvec_cfpAckDelay:mean_conf
0,0.015625,0.09621111111111112,0.12025,0.12082777777777777,0.1154920634920635,0.004882256017547479,0.012935672783785643,0.006914975661564002,0.011962042211749402,0.7690672090356164,0.602935118041467,0.6593861556686588,0.7389585461614827,0.09208663556200014,0.12031303547261075,0.09176415822701188,0.20654216088868527,0.002496,1.048284461246979,0.12769839206819852,0.9394368599636936,0.0,0.10807918674429051,0.0021385694522816356,0.07105358228379743
1,0.03125,0.19369722222222222,0.2416435185185185,0.23938333333333334,0.23616203703703706,0.010511876185245572,0.017331404941306916,0.012589696612301943,0.01773616067196282,0.8651100368577104,0.6989653867037634,0.6689922973455007,0.803299314747271,0.11349837516829386,0.12441498051682863,0.0850810438982359,0.16844533770478917,0.002496,0.893534574788958,0.15072254421457493,0.9439740770134781,0.0,0.07958047114886835,0.0035225467999313864,0.050128545003691564
2,0.0625,0.38832777777777777,0.4845,0.4683777777777777,0.4698333333333333,0.013775068699823532,0.029372208628905216,0.015367913044370018,0.03055839973468905,0.7188444665982293,0.5394025375531264,0.5487443176247138,0.7159153222710493,0.08786451380561311,0.1153918480200834,0.06871009866288713,0.2065489371296635,0.002496,0.9274549184545762,0.23162378296311842,0.9160357344950567,0.0,0.08248643733147887,0.009485781219025657,0.06222912989189422
3,0.125,0.7878194444444445,0.95825,0.8862888888888889,0.9251574074074074,0.007890899527418394,0.0032264579642111713,0.005227080762219116,0.020544613982247606,0.5760134259594659,0.4127380377842307,0.4266145147996319,0.447361822910836,0.07321129747401622,0.12392123980655811,0.054885422553727574,0.10819449639796713,0.002774710801013807,0.9064535696736555,0.39759117172045627,0.9259613864656048,9.002105381684728e-05,0.10059240203386031,0.008424136015949935,0.05789532523809582
4,0.25,0.9851277777777778,0.9972647058823529,0.9999388888888889,0.999996913580247,0.0063308872533706095,0.005382022511691287,6.347874900802797e-05,6.071744153901548e-06,0.1625462131823052,0.09151961313088454,0.10198635948922079,0.08993190899765494,0.02865629584062046,0.012804779954538506,0.014692310490145981,0.011598550697525453,0.009642659218490465,0.9747097877343004,0.2608552939074308,0.950761608268512,0.0005873555926362069,0.05530814813371498,0.0057479939842619565,0.03837163680726774
5,0.5,1.0,1.0,0.9999777777777779,1.0,,,4.3702087505925746e-05,,0.1151468912947091,0.10942829422893176,0.11182359243291883,0.10780009229413114,0.013892928590275536,0.013422716037140112,0.013813796166777708,0.012859232582155641,0.007429605104165884,0.9039525528881155,0.0838206614740869,0.9375847184231645,0.00036542009338045005,0.053287847029892865,0.0025979297800250434,0.03702247088616639
6,1.0,0.999975,1.0,1.0,1.0,3.493117594566275e-05,,,,0.19183531380029004,0.19102989275735233,0.1910194691023084,0.19103503979442157,0.023012546960774514,0.02296609803633523,0.022967663862074744,0.022985751561049483,0.010597328287235776,0.8707711245410809,0.09116861741810427,0.8972072513444546,0.0006002180735320828,0.08356440615313132,0.0033694009206865073,0.05503237203835676


==> plots/best/jammed/data_best_jammed.csv <==
,run,ACKPRR:last,BEACONPRR:last,CAPPRR:last,GTSPRR:last,ACKPRR:last_conf,BEACONPRR:last_conf,CAPPRR:last_conf,GTSPRR:last_conf
0,0.009999999999999995,0.35354722222222223,0.8345833333333333,0.9279416666666668,0.7657166666666667,0.04168184696054461,0.01858096346898952,0.01287788946349222,0.027249748743615517
1,0.019999999999999997,0.806386111111111,0.8970388888888889,0.9576277777777777,0.9108444444444445,0.03104704918838552,0.008357436953411068,0.009140953806829666,0.017798860637997294
2,0.03,0.9991333333333333,0.9253305555555557,1.0,1.0,0.00010198965091023915,0.005464763981526288,,
3,0.039999999999999994,0.9992027777777779,0.9415250000000001,1.0,0.999,9.156892889428114e-05,0.005189146341467277,,0.0005228995973505235
4,0.049999999999999996,0.9992666666666666,0.9443333333333332,1.0,1.0,8.86131421886649e-05,0.00459588062046179,,
5,0.06,0.9994833333333334,0.9514861111111111,1.0,1.0,7.577984432483031e-05,0.0043303448380386245,,


==> plots/theoretical/goodput.csv <==
,sos,goodput_ack,goodput_gack,goodput_gack_ieee,goodput_gack_gts
0,3,7177.734375,9456.380208333334,4726.870854695639,9455.060958862305
1,4,8203.125,9912.109375,4950.523376464844,9906.578063964844
2,5,8402.506510416668,10168.45703125,5061.531066894531,10145.759582519531
3,6,8658.854166666668,10246.785481770834,5031.903584798178,10155.296325683594
4,7,8708.699544270834,10325.113932291668,4793.802897135417,9956.35986328125
5,8,8772.786458333334,10337.575276692709,3691.9911702473964,8860.77880859375


==> plots/theoretical/packets_per_second.csv <==
,payload,packets_ack,packets_gack,packets_gack_ieee,packets_gack_gts
0,1,263.4684244791667,569.6614583333334,279.74446614583337,564.5751953125
1,25,178.01920572916669,284.8307291666667,139.87223307291669,282.28759765625
2,50,113.93229166666667,156.65690104166669,76.92972819010417,155.2581787109375
3,75,92.56998697916667,121.05305989583334,59.445699055989586,119.97222900390625
4,100,78.32845052083334,99.69075520833334,48.955281575520836,98.8006591796875
5,116,71.20768229166667,85.44921875,41.961669921875,84.686279296875


==> plots/worst/ideal/data_worst.csv <==
,run,ACKPRR:last,BEACONPRR:last,CAPPRR:last,GTSPRR:last,ACKPRR:last_conf,BEACONPRR:last_conf,CAPPRR:last_conf,GTSPRR:last_conf,ACKsinkRcvdPkDelay:mean,BEACONsinkRcvdPkDelay:mean,CAPsinkRcvdPkDelay:mean,GTSsinkRcvdPkDelay:mean,ACKsinkRcvdPkDelay:mean_conf,BEACONsinkRcvdPkDelay:mean_conf,CAPsinkRcvdPkDelay:mean_conf,GTSsinkRcvdPkDelay:mean_conf,ACKsinkRcvdPkDelay:mean_max,BEACONsinkRcvdPkDelay:mean_max,CAPsinkRcvdPkDelay:mean_max,GTSsinkRcvdPkDelay:mean_max,ACKsinkRcvdPkDelay:mean_median,BEACONsinkRcvdPkDelay:mean_median,CAPsinkRcvdPkDelay:mean_median,GTSsinkRcvdPkDelay:mean_median,ACKsinkRcvdPkDelay:mean_min,BEACONsinkRcvdPkDelay:mean_min,CAPsinkRcvdPkDelay:mean_min,GTSsinkRcvdPkDelay:mean_min,ACKsinkRcvdPkDelay:mean_quartile_high,BEACONsinkRcvdPkDelay:mean_quartile_high,CAPsinkRcvdPkDelay:mean_quartile_high,GTSsinkRcvdPkDelay:mean_quartile_high,ACKsinkRcvdPkDelay:mean_quartile_low,BEACONsinkRcvdPkDelay:mean_quartile_low,CAPsinkRcvdPkDelay:mean_quartile_low,GTSsinkRcvdPkDelay:mean_quartile_low,ACKvec_cfpAckDelay:mean,BEACONvec_cfpAckDelay:mean,CAPvec_cfpAckDelay:mean,GTSvec_cfpAckDelay:mean,ACKvec_cfpAckDelay:mean_conf,BEACONvec_cfpAckDelay:mean_conf,CAPvec_cfpAckDelay:mean_conf,GTSvec_cfpAckDelay:mean_conf
0,0.09999999999999998,0.3591611111111111,0.3459111111111111,0.2572111111111111,0.3457,0.037702906645341816,0.038748375619413356,0.02974425137533007,0.03795504599680016,0.703761903090082,0.7708694302822712,0.7832209870431268,0.7436572966354281,0.013393358502766906,0.021530639168882204,0.010937515554239274,0.013004010528461007,0.7931034585677501,1.0729601154444,0.90341625866548,0.9250012766403444,0.7228919960591823,0.78157710261783,0.799416879498289,0.7642470517750966,0.20581990089955,0.22333626115968996,0.52909919048358,0.19852808083551002,0.7614412960161168,0.8346110437790741,0.8358257009100083,0.7953914938415876,0.6866424906785917,0.7107419541010208,0.7568927696434694,0.7242515947001624,0.004867699935244661,4.763421474315582,0.15144835601097545,1.334785090670048,1.0114977767568603e-06,0.3634737509076702,0.00978276689493035,0.3319804147776193
1,0.19999999999999996,0.6716,0.5953499999999999,0.42158888888888885,0.6360777777777777,0.02076954757255156,0.0260778749851871,0.0210746011113489,0.023465130197507067,0.5364320010127216,0.7258747682633253,0.7864625735058345,0.5798169979447637,0.01738878600570226,0.03712026112755096,0.009748151640084801,0.02143954903130474,0.74556490598705,1.3322855377236666,0.9049684070457625,1.023733909980689,0.5494370879364104,0.714705572637375,0.7967852618691195,0.60496650508935,0.11612867316165,0.13533200281056,0.60769007983209,0.14845776140422,0.6046281609985208,0.8150683177184714,0.830605982518025,0.6595951403137107,0.5045551606856147,0.6193535307092042,0.7645214700411376,0.5431336739618179,0.004876996190434075,5.2562852277301495,0.18202419678189433,4.731523278373731,2.2765254236965793e-06,0.42122569879301164,0.01189860951246585,5.069968110309756
2,0.29999999999999993,0.96025,0.7321,0.5429333333333333,0.88135,0.0032387003362038813,0.017162104932966882,0.013607954363540675,0.011608699613146478,0.3493308267669417,0.7455249617639121,0.8415577379021818,0.4773714089090826,0.008674075797063585,0.04894143301224896,0.016382192372285997,0.017543224070191543,0.463968527092195,1.5934062855433335,1.051000506588043,0.9596963193753999,0.3588543214669475,0.6930203925914,0.8244456637007176,0.46858119046884494,0.14536022577335,0.12099576799785,0.61863619526378,0.14193108634134,0.38356984693052854,0.9013723852884999,0.9371479921668165,0.5330919508325607,0.3382620558263437,0.574040059779725,0.7521923160808311,0.4147518301196775,0.00488436725639844,4.877940031862546,0.22477274826295715,3.963699495845676,1.7904916134268284e-06,0.37490521220288375,0.01836003452566423,1.2999520950928969
3,0.4,0.9979555555555556,0.8210666666666667,0.6131055555555556,0.9292166666666666,0.0003625559331716932,0.013785748483253979,0.011083946468369632,0.009562898605249281,0.3007192811254759,0.7890012501380991,0.91958871220743,0.4125133569234517,0.006662033865565464,0.05743318510010542,0.023179171414937416,0.015371810699234878,0.42413538232804443,1.898052032034,1.2043817786481714,0.7232576771244555,0.2979786286221238,0.7033984153216599,0.9468724913476999,0.398530390342245,0.2067197054228,0.17500733665543,0.63514946783705,0.21429258543065,0.3319809859788893,0.9971344225036051,1.0645314308776093,0.4774547044536875,0.2687985749905897,0.5301771630224417,0.7647232801970625,0.33692934037068567,0.004892334580408648,5.502485957701055,0.26682058243930384,6.2070869214231355,1.9195659522984465e-06,0.3932436448891954,0.020053497333328063,2.2396354798209877
4,0.5,0.9984500000000001,0.8510722222222223,0.6295444444444445,0.9364222222222223,0.00026533720315358167,0.013704015363954158,0.010578944705681326,0.010212945384610594,0.3405183386998884,0.8522907993986498,1.0683097231411014,0.43743693963818003,0.006432416498165783,0.06747609545504252,0.02553446386503544,0.01629013705461313,0.4489253920315666,2.109404801021889,1.3876751313185716,0.8052268203935714,0.3440302488842867,0.7717471018638898,1.1108772764466455,0.43370273305387774,0.24116318336788,0.14782505611239,0.72445668932803,0.2454363319331033,0.3742702865044468,1.0936056771403893,1.2134408851081564,0.5014560114167053,0.31281633793984126,0.5433356918615209,0.91890179265275,0.35048410171123123,0.00489743756419212,5.576142185221615,0.29788686157694877,14.11551755981922,2.3511805514967593e-06,0.545948977765458,0.022001055015531623,10.220275071233127
5,0.6,0.9997333333333334,0.8515611111111111,0.6396833333333334,0.92295,0.00011592682387595588,0.013485200792505592,0.011194718143780591,0.01035325332547965,0.3360364493098385,0.9293097319598395,1.1855319508464295,0.5004466574294472,0.006163500168949287,0.07369133768645442,0.025754176881993107,0.020088635442461478,0.44444906666477496,2.621576260664778,1.4909784297471427,1.0799276483591222,0.3332323054934,0.8424229417570601,1.208403044461325,0.4818132060424416,0.255480580767755,0.15407679630534,0.8279840875986599,0.2652099033646,0.3641767435100157,1.2202464116445,1.3203094336791876,0.5874510740099649,0.304272988646495,0.593715452412475,1.051920567583375,0.4030818210821,0.004903605650560674,5.155961278032866,0.3231900479620072,9.840290652030175,3.063614743375326e-06,0.5230035160269244,0.024878658002961462,6.303645766693046
6,0.7,0.9997722222222223,0.8412111111111111,0.6680666666666666,0.9329277777777777,0.00010409589463078461,0.014932088181180747,0.009234257195202322,0.011005748632501366,0.33826965313862095,1.0988639652889065,1.3066496288101825,0.5278725295143761,0.006421082618579488,0.08982682535860054,0.022909563778209074,0.027927415269712652,0.44210627500852223,2.8116840523993334,1.6338803897341332,1.643523299850222,0.33632616455261666,0.9964872350652,1.3186592463942222,0.4830354040560416,0.23659573960399002,0.16372808372057,0.99006965102132,0.2598443374431,0.37202504049449375,1.46589256420275,1.43200293654301,0.5857920870129788,0.30639049543562125,0.6871271831041333,1.1892408733531186,0.41296393401835,0.004905988314255487,4.727113023648954,0.32707741698081,15.152813965969216,2.129807350351523e-06,0.32333630292188964,0.025605035400824205,9.721981419097476
7,0.8,0.9997555555555555,0.8438611111111112,0.68575,0.9213888888888888,0.00011061579489579643,0.014299365753618232,0.008852194623612752,0.009841672009380908,0.35056023824144417,1.23164622496594,1.3936003287409966,0.5475044412325332,0.0055836946913742636,0.10442768852068607,0.022561718305776024,0.024022617790392387,0.4392183492066,3.3408967821290005,1.7951959237121666,1.3717348312507778,0.3518834361532025,1.123040205938,1.3881923568542334,0.5064554603557312,0.26051574635549335,0.15822201707091,1.0631594578107,0.30658320742933,0.38073357388872536,1.5996092343818573,1.5091944607078982,0.619619909581385,0.3247028726871475,0.7339206462613288,1.2635276640528708,0.44271996411419373,0.004909587089689948,4.441444891904851,0.33303164399580765,11.54624211036517,2.1293016626662206e-06,0.34113331733368835,0.028543077886731164,6.240456708422557
8,0.9,0.9999722222222223,0.8397888888888889,0.7112166666666667,0.9340166666666666,2.4238141566712557e-05,0.014881944979913686,0.009068502406988865,0.010069612772124703,0.3525194652009667,1.253277322635902,1.4774781119249911,0.5524934613416181,0.005511780679377576,0.1025270530873663,0.023037818735239135,0.020523822637810052,0.45578466683006,3.408529966884333,1.8466642483,1.0573843174579,0.35228468717621253,1.1402455820800377,1.487065816071625,0.5341448027776464,0.24947390805836664,0.17160038362659,1.1235339237292,0.32071202173187,0.379072193488635,1.6402089626179999,1.5975251602216998,0.6235234376055241,0.3247309241047825,0.7918073535857917,1.362774613463225,0.4594749545961975,0.004913092650258494,4.520302186983056,0.34316712929876964,16.904210353970345,2.1594674085301246e-06,0.3340885995481431,0.0293308106202696,7.463064751896858


==> plots/worst/jammed/data_worst_jammed.csv <==
,run,ACKPRR:last,BEACONPRR:last,CAPPRR:last,GTSPRR:last,ACKPRR:last_conf,BEACONPRR:last_conf,CAPPRR:last_conf,GTSPRR:last_conf
0,0.009999999999999995,0.009333333333333332,0.011172222222222222,0.012444444444444445,0.010577777777777778,0.006268834136687899,0.006851991330215785,0.007130061112314587,0.006914114719907362
1,0.019999999999999997,0.36794444444444446,0.4000222222222222,0.2902111111111111,0.36436666666666667,0.029774679713656826,0.027614186147518316,0.02009407228685267,0.029899746626171897
2,0.03,0.7184555555555556,0.5634444444444444,0.39700555555555556,0.5204277777777777,0.009775258540398846,0.02152014099858013,0.018048005623305163,0.023224665430459035
3,0.039999999999999994,0.8057833333333333,0.6084111111111111,0.45093333333333335,0.5894666666666667,0.026154363419292448,0.02680662146427748,0.022500779723897635,0.027122086176073364
4,0.049999999999999996,0.9383277777777778,0.6725388888888889,0.49517777777777783,0.6567000000000001,0.0023436721991180187,0.017696925654527185,0.017212507961187173,0.021026398856504036
5,0.06,0.9528277777777777,0.6924222222222222,0.5461333333333334,0.6927111111111112,0.01065728090530249,0.018743419446047405,0.014669022233158024,0.01919923629278497

